A Model-Oriented Approach for Lifting Symmetries in Answer Set Programming

When solving combinatorial problems, pruning symmetric solution candidates from the search space is essential. Most of the existing approaches are instance-specific and focus on the automatic computation of Symmetry Breaking Constraints (SBCs) for each given problem instance. However, the application of such approaches to large-scale instances or advanced problem encodings might be problematic since the computed SBCs are propositional and, therefore, can neither be meaningfully interpreted nor transferred to other instances. As a result, a time-consuming recomputation of SBCs must be done before every invocation of a solver. To overcome these limitations, we introduce a new model-oriented approach for Answer Set Programming that lifts the SBCs of small problem instances into a set of interpretable first-order constraints using a form of machine learning called Inductive Logic Programming. After targeting simple combinatorial problems, we aim to extend our method to be applied also for advanced decision and optimization problems.

==> HouseConfiguration.csv <==
Instance,ABKenum,ABKfull,ABKord,ABKsat,BASE,SBASS,Clasp
p2-c6-t13,0.337,0.329,0.097,0.025,219.753,0.095,12.951
p2-c80-t160,4.928,5.024,5.166,5.001,6.583,TO,–
p3-c6-t13,0.342,0.424,0.093,0.031,254.065,0.242,73.041
p3-c80-t160,13.682,14.110,15.174,14.315,20.724,TO,–
p4-c6-t13,0.420,0.349,0.102,0.035,221.784,0.453,105.145
p4-c80-t160,27.437,27.299,28.145,28.866,40.121,TO,–
p5-c6-t13,0.418,0.397,0.101,0.042,236.961,0.890,405.461
p5-c80-t160,48.057,49.645,48.598,49.382,68.167,TO,–
p4-c7-t15,13.263,14.229,1.524,0.335,TO,0.729,TO
p15-c15-t30,5.655,2.525,2.700,6.777,4.155,TO,–


==> PUPdouble.csv <==
Instance,ABK,BASE,ENC,CLASP,SBASS
dbl-10,0.01,0.02,0.01,0.02,0.04
un-dbl-10,0.01,505.91,0.16,TO,0.03
dbl-20,0.08,1.06,0.53,1.40,0.31
un-dbl-20,0.34,TO,TO,TO,0.28
dbl-30,0.46,1.70,2.21,0.91,3.12
un-dbl-30,19.97,TO,TO,TO,3.19
dbl-40,5.50,TO,11.50,482.17,14.58
un-dbl-40,65.54,TO,TO,TO,9.52
dbl-50,54.89,TO,542.09,TO,57.91
un-dbl-50,61.27,TO,TO,TO,48.63

